Measuring the equation of state of trapped ultracold bosonic systems in an optical lattice with in-situ density imaging

We analyze quantitatively how imaging techniques with single-site resolution allow to measure thermodynamical properties that cannot be inferred from time-of-light images for the trapped Bose-Hubbard model. If the normal state extends over a sufficiently large range, the chemical potential and the temperature can be extracted from a single shot, provided the sample is in thermodynamic equilibrium. When the normal state is too narrow, temperature is low but can still be extracted using the fluctuation-dissipation theorem over the entire trap range as long as the local density approximation remains valid, as was recently suggested by Qi Zhou and Tin-Lun Ho [arXiv:0908.3015]. However, for typical present-day experiments, the number of samples needed is of the order of 1000 in order to get the temperature at least $10 \%$ accurate, but it is possible to reduce the variance by 2 orders of magnitude if the density-density correlation length is short, which is the case for the Bose-Hubbard model. Our results provide further evidence that cold gases in an optical lattices can be viewed as quantum analog computers.

==> figure+/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/01/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/01/1.dat <==
0     0
0     1
0     2
0     3
0     4
0     5
0     6
0     7
0     8
0     9
0     10
1     0
1     1
1     2
1     3
1     4
1     5
1     6
1     7
1     8
1     9
1     10
2     0
2     1
2     2
2     3
2     4
2     5
2     6
2     7
2     8
2     9
2     10
3     0
3     1
3     2
3     3
3     4
3     5
3     6
3     7
3     8
3     9
3     10
4     0
4     1
4     2
4     3
4     4
4     5
4     6
4     7
4     8
4     9
4     10
5     0
5     1
5     2
5     3
5     4
5     5
5     6
5     7
5     8
5     9
5     10
6     0
6     1
6     2
6     3
6     4
6     5
6     6
6     7
6     8
6     9
6     10
7     0
7     1
7     2
7     3
7     4
7     5
7     6
7     7
7     8
7     9
7     10
8     0
8     1
8     2
8     3
8     4
8     5
8     6
8     7
8     8
8     9
8     10
9     0
9     1
9     2
9     3
9     4
9     5
9     6
9     7
9     8
9     9
9     10
10     0
10     1
10     2
10     3
10     4
10     5
10     6
10     7
10     8
10     9
10     10


==> figure+/01/2.dat <==
5  5


==> figure+/02/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/02/a/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/02/b/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/03/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/03/a/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/03/b/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/03/c/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/03/d/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/04/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/05/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/05/a/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/05/b/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/06/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/06/a/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/06/b/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/07/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/08/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/09/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/a01/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/a01/T/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/a01/mu+/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.


==> figure+/a01/mu/.svn/README.txt <==
This is a Subversion working copy administrative directory.
Visit http://subversion.tigris.org/ for more information.

